Valid and efficient entanglement verification with finite copies of a quantum state

Detecting entanglement in multipartite quantum states is an inherently probabilistic process, typically with a few measured samples. The level of confidence in entanglement detection quantifies the scheme's validity via the probability that the signal comes from a separable state, offering a meaningful figure of merit for big datasets. Yet, with limited samples, avoiding experimental data misinterpretations requires considering not only the probabilities concerning separable states but also the probability that the signal came from an entangled state, i.e. the detection scheme's efficiency. We demonstrate this explicitly and apply a general method to optimize both the validity and the efficiency in small data sets providing examples using at most 20 state copies. The method is based on an analytical model of finite statistics effects on correlation functions which takes into account both a Frequentist as well as a Bayesian approach and is applicable to arbitrary entanglement witnesses.

==> Valid_and_efficient_entanglement_verification_data/Fig.1_ent_n=100_data.txt <==
S | P(S|ent)
392/625	1/10000000
394/625	1/10000000
13/20	3/10000000
1629/2500	1/10000000
1637/2500	1/10000000
841/1250	1/2500000
421/625	1/2500000
337/500	1/10000000
169/250	1/2500000
17/25	1/5000000
857/1250	1/5000000
433/625	1/10000000
1741/2500	19/10000000
349/500	1/1000000
1753/2500	3/2500000
877/1250	1/10000000
353/500	1/2500000
1781/2500	1/2000000
18/25	7/5000000
1801/2500	1/10000000
901/1250	21/10000000
452/625	1/500000
909/1250	21/10000000
73/100	1/10000000
458/625	1/1000000
37/50	1/1000000
1861/2500	57/10000000
373/500	9/2000000
468/625	1/2500000
1873/2500	43/10000000
377/500	23/10000000
1901/2500	7/5000000
1921/2500	9/10000000
961/1250	61/10000000
481/625	3/250000
193/250	107/10000000
97/125	21/2500000
389/500	1/2000000
977/1250	9/2000000
493/625	7/2500000
397/500	63/2000000
1989/2500	231/10000000
997/1250	7/5000000
1997/2500	99/5000000
401/500	1/10000000
2009/2500	123/10000000
101/125	7/10000000
81/100	19/2500000
1021/1250	1/10000000
409/500	41/10000000
512/625	57/2000000
41/50	63/1250000
514/625	243/5000000
1033/1250	149/5000000
2069/2500	1/1250000
104/125	209/10000000
2081/2500	1/10000000
521/625	1/10000000
2097/2500	3/2500000
1049/1250	3/250000
2113/2500	1111/10000000
2117/2500	261/2500000
106/125	13/2500000
17/20	739/10000000
2129/2500	1/5000000
2137/2500	553/10000000
1073/1250	11/5000000
2153/2500	287/10000000
2173/2500	41/2500000
544/625	3/2500000
1089/1250	1183/10000000
109/125	1027/5000000
1093/1250	1763/10000000
549/625	297/2500000
2197/2500	29/5000000
221/250	777/10000000
89/100	3/1250000
557/625	409/10000000
449/500	4087/10000000
562/625	1/10000000
2249/2500	1781/5000000
9/10	93/5000000
2257/2500	269/1000000
2269/2500	883/5000000
569/625	33/5000000
457/500	259/2500000
2293/2500	1/5000000
461/500	469/10000000
1153/1250	23/10000000
578/625	3857/10000000
1157/1250	6929/10000000
116/125	57/100000
2329/2500	189/10000000
233/250	77/200000
117/125	1/1250000
586/625	2417/10000000
2357/2500	39/5000000
1181/1250	29/250000
2381/2500	513/400000
596/625	257/5000000
477/500	1383/1250000
2389/2500	29/10000000
2393/2500	8197/10000000
481/500	5239/10000000
241/250	91/5000000
2421/2500	563/2000000
97/100	3/10000000
122/125	9/1250000
2441/2500	13/100000
49/50	10929/10000000
613/625	10099/5000000
1229/1250	15939/10000000
493/500	531/10000000
617/625	5489/5000000
1237/1250	3/5000000
1241/1250	3187/5000000
2493/2500	51/2500000
1	1487/5000000
628/625	1/5000000
2521/2500	17113/5000000
1261/1250	1321/10000000
101/100	14481/5000000
2533/2500	21283/10000000
509/500	13223/10000000
637/625	453/10000000
2561/2500	6687/10000000
1289/1250	149/10000000
2581/2500	3051/10000000
648/625	26673/10000000
1297/1250	49261/10000000
26/25	4871/1250000
2601/2500	1/5000000
521/500	281/2500000
261/250	25957/10000000
653/625	9/2500000
656/625	2797/2000000
2633/2500	337/10000000
1321/1250	3373/5000000
53/50	1/2000000
666/625	2757/10000000
533/500	77369/10000000
2669/2500	65463/10000000
2677/2500	46943/10000000
2689/2500	27301/10000000
269/250	217/2500000
673/625	1/5000000
2701/2500	21/10000000
541/500	14123/10000000
136/125	211/10000000
109/100	1521/2500000
1369/1250	28061/5000000
137/125	12807/1250000
2741/2500	3/10000000
1373/1250	39501/5000000
2749/2500	2133/10000000
1377/1250	11/2500000
689/625	50081/10000000
277/250	6819/2500000
2777/2500	151/2500000
557/500	1/10000000
697/625	12559/10000000
698/625	3/5000000
2809/2500	127/10000000
281/250	117/250000
2813/2500	149573/10000000
2817/2500	125051/10000000
113/100	84581/10000000
1417/1250	1/10000000
709/625	147/1000000
2837/2500	25061/5000000
569/500	1/312500
2853/2500	24717/10000000
1433/1250	171/5000000
2873/2500	1901/2000000
577/500	1/5000000
722/625	99263/10000000
289/250	45159/2500000
724/625	16641/1250000
2897/2500	763/2500000
29/25	1/156250
1453/1250	16971/2000000
146/125	11313/2500000
117/100	773/10000000
1469/1250	18997/10000000
2957/2500	1/62500
148/125	807/1250000
593/500	239601/10000000
2969/2500	48131/2500000
2977/2500	131847/10000000
149/125	1/5000000
1493/1250	439/2500000
2989/2500	75639/10000000
2993/2500	17/5000000
601/500	34461/10000000
754/625	103/2500000
121/100	6419/5000000
3033/2500	1/10000000
1521/1250	73037/5000000
761/625	51363/2000000
3049/2500	1887/5000000
61/50	96121/5000000
153/125	120167/10000000
1537/1250	11881/2000000
3077/2500	807/10000000
772/625	9/10000000
773/625	23379/10000000
3109/2500	133/10000000
1557/1250	3671/5000000
3121/2500	309893/10000000
5/4	255533/10000000
3133/2500	173171/10000000
157/125	177/1000000
629/500	92671/10000000
3161/2500	491/125000
317/250	291/10000000
3181/2500	2659/2000000
32/25	5167/312500
1601/1250	154499/5000000
801/625	51/10000000
641/500	211/625000
802/625	115623/5000000
1609/1250	8417/625000
808/625	62691/10000000
3233/2500	657/10000000
1621/1250	1/10000000
13/10	22457/10000000
653/500	47/5000000
818/625	1233/2000000
3281/2500	329777/10000000
657/500	279021/10000000
3293/2500	177627/10000000
1649/1250	1169/10000000
3301/2500	7/10000000
661/500	90041/10000000
3321/2500	3533/1000000
832/625	33/2000000
3341/2500	10557/10000000
1681/1250	8233/500000
841/625	3711/125000
673/500	573/2500000
337/250	43269/2000000
169/125	23883/2000000
3393/2500	91/2500000
1697/1250	2543/500000
34/25	1/10000000
853/625	16751/10000000
137/100	1/312500
1717/1250	479/1250000
689/500	74011/2500000
3449/2500	14353/625000
3457/2500	72317/5000000
173/125	643/10000000
3461/2500	1/5000000
3469/2500	67799/10000000
697/500	24087/10000000
349/250	3/500000
701/500	6203/10000000
881/625	1/10000000
882/625	2679/200000
3529/2500	33/312500
353/250	14371/625000
884/625	38523/2500000
1773/1250	20563/2500000
3557/2500	111/10000000
178/125	993/312500
1789/1250	141/156250
3589/2500	1/2000000
36/25	1691/10000000
3613/2500	103727/5000000
3617/2500	77151/5000000
29/20	43727/5000000
1813/1250	109/5000000
3637/2500	38727/10000000
3653/2500	591/500000
914/625	3/2000000
3673/2500	147/625000
3697/2500	19/625000
1849/1250	80347/10000000
37/25	223/16000
1853/1250	547/62500
929/625	40789/10000000
149/100	1/500000
373/250	7141/5000000
937/625	3317/10000000
377/250	29/625000
757/500	21491/2000000
3789/2500	78887/10000000
949/625	27/10000000
3797/2500	40797/10000000
3809/2500	759/500000
153/100	1967/5000000
769/500	111/2000000
3869/2500	21/5000000
968/625	36111/10000000
1937/1250	7661/1250000
194/125	7381/2000000
389/250	7691/5000000
976/625	4253/10000000
1961/1250	693/10000000
986/625	51/10000000
3961/2500	10261/2500000
793/500	28747/10000000
3973/2500	13819/10000000
797/500	4207/10000000
4001/2500	77/1000000
4021/2500	7/1000000
81/50	11683/10000000
1013/625	239/125000
2029/1250	10659/10000000
1017/625	3867/10000000
2041/1250	379/5000000
41/25	63/10000000
4141/2500	2159/2000000
829/500	3573/5000000
4153/2500	1471/5000000
833/500	351/5000000
4181/2500	7/1000000
1058/625	637/2500000
2117/1250	3843/10000000
212/125	3/15625
17/10	11/200000
1066/625	1/156250
173/100	367/2000000
4329/2500	567/5000000
4337/2500	93/2500000
4349/2500	19/5000000
2209/1250	353/10000000
221/125	503/10000000
2213/1250	201/10000000
1109/625	7/2500000
4513/2500	47/2500000
4517/2500	11/1000000
181/100	1/625000
1152/625	7/2500000
461/250	43/10000000
1154/625	1/1000000
941/500	1/1000000
4709/2500	1/2500000
2401/1250	1/10000000
1201/625	1/10000000

==> Valid_and_efficient_entanglement_verification_data/Fig.1_ent_n=10_data.txt <==
S | P(S|ent)
0	19/10000000
1/25	381/10000000
2/25	1261/10000000
4/25	171/1000000
1/5	13103/10000000
8/25	32627/10000000
9/25	5667/10000000
2/5	1087/250000
13/25	223301/10000000
16/25	91/80000
17/25	4353/500000
18/25	375533/10000000
4/5	44669/1000000
1	377871/2500000
26/25	78649/10000000
29/25	6247/156250
32/25	300219/2000000
34/25	337771/2500000
41/25	2699971/10000000
2	607851/5000000

==> Valid_and_efficient_entanglement_verification_data/Fig.1_sep_n=100_data.txt <==
S | P(S|sep)
901/2500	1/10000000
97/250	3/10000000
2/5	1/5000000
1013/2500	1/2000000
1017/2500	1/10000000
41/100	1/10000000
1037/2500	1/5000000
52/125	1/10000000
529/1250	1/2500000
53/125	3/5000000
533/1250	1/1250000
269/625	1/1250000
109/250	3/10000000
221/500	9/10000000
277/625	1/5000000
1109/2500	13/10000000
1117/2500	1/2000000
9/20	1/10000000
1129/2500	1/1000000
113/250	1/10000000
229/500	3/10000000
288/625	9/10000000
577/1250	31/10000000
58/125	23/10000000
233/500	3/10000000
117/250	1/500000
296/625	1/1000000
593/1250	1/10000000
1201/2500	57/10000000
601/1250	3/10000000
241/500	63/10000000
1213/2500	9/2000000
306/625	7/10000000
49/100	31/10000000
1241/2500	11/10000000
1/2	47/10000000
313/625	101/10000000
629/1250	1/125000
1261/2500	11/10000000
317/625	17/2500000
641/1250	57/10000000
257/500	1/5000000
13/25	31/10000000
1301/2500	213/10000000
261/500	39/2000000
1313/2500	81/5000000
661/1250	13/10000000
53/100	61/5000000
1341/2500	81/10000000
269/500	1/10000000
337/625	9/10000000
338/625	21/1000000
677/1250	43/1250000
68/125	63/2000000
1361/2500	7/2000000
137/250	241/10000000
689/1250	3/10000000
346/625	79/5000000
277/500	1/625000
701/1250	29/2500000
281/500	697/10000000
1409/2500	661/10000000
1413/2500	11/10000000
1417/2500	101/2000000
1421/2500	1/5000000
356/625	7/1000000
1429/2500	377/10000000
289/500	249/10000000
29/50	27/10000000
729/1250	681/10000000
73/125	249/2000000
293/500	33/2500000
733/1250	1049/10000000
369/625	823/10000000
74/125	9/5000000
1481/2500	1/10000000
1489/2500	67/10000000
149/250	497/10000000
377/625	351/10000000
1513/2500	563/2500000
757/1250	3/5000000
1517/2500	409/2000000
61/100	409/2500000
153/250	209/10000000
1537/2500	291/2500000
1549/2500	3/2500000
388/625	1/10000000
1553/2500	193/2500000
389/625	1/125000
313/500	1/5000000
392/625	1/5000
157/250	457/1250000
1573/2500	79/2000000
394/625	627/2000000
317/500	1/2000000
793/1250	47/200000
1597/2500	1/50000
16/25	1529/10000000
809/1250	917/10000000
81/125	9/10000000
13/20	3259/5000000
1629/2500	1421/2500000
1637/2500	899/2000000
82/125	519/10000000
1649/2500	1593/5000000
1657/2500	1/250000
829/1250	3/5000000
333/500	253/1250000
833/1250	253/10000000
1669/2500	1/10000000
841/1250	5259/10000000
421/625	9883/10000000
337/500	1131/10000000
169/250	8021/10000000
1693/2500	9/10000000
424/625	21/2500000
17/25	3051/5000000
1709/2500	533/10000000
857/1250	3953/10000000
173/250	37/10000000
433/625	287/1250000
1733/2500	1/10000000
1737/2500	253/10000000
1741/2500	3147/2000000
349/500	13953/10000000
873/1250	1/10000000
1753/2500	5487/5000000
877/1250	1141/10000000
353/500	313/400000
442/625	3/5000000
1769/2500	1/125000
89/125	261/5000000
1781/2500	183/400000
18/25	2979/2500000
1801/2500	31/125000
901/1250	11251/5000000
361/500	41/10000000
452/625	9437/5000000
181/250	43/2000000
909/1250	1747/1250000
73/100	1203/10000000
458/625	1817/2000000
461/625	1/125000
369/500	7/5000000
37/50	1289/2500000
1853/2500	101/2000000
464/625	1/2500000
1861/2500	1091/312500
373/500	15281/5000000
468/625	2643/10000000
1873/2500	297/125000
941/1250	29/10000000
377/500	8363/5000000
1889/2500	1/5000000
949/1250	1119/10000000
1901/2500	9869/10000000
1921/2500	5417/10000000
961/1250	2517/1000000
481/625	47121/10000000
482/625	7/156250
193/250	7791/2000000
97/125	1401/500000
389/500	2411/10000000
977/1250	8899/5000000
1961/2500	7/5000000
981/1250	77/5000000
493/625	1021/1000000
1973/2500	493/5000000
397/500	1339/200000
1989/2500	11901/2000000
997/1250	2547/5000000
1997/2500	9241/2000000
4/5	1/250000
401/500	343/10000000
2009/2500	15521/5000000
101/125	211/1000000
81/100	9177/5000000
2041/2500	7/625000
1021/1250	1/1250000
409/500	291/312500
512/625	45879/10000000
41/50	21639/2500000
514/625	14007/2000000
1033/1250	25103/5000000
2069/2500	209/500000
104/125	6341/2000000
2081/2500	3/1250000
521/625	229/10000000
522/625	3/10000000
2097/2500	201/1250000
1049/1250	4349/2500000
2113/2500	115229/10000000
2117/2500	50379/5000000
106/125	2043/2500000
1061/1250	17/2500000
17/20	76967/10000000
2129/2500	141/2500000
2137/2500	41/8000
1073/1250	3281/10000000
2153/2500	14747/5000000
541/625	7/5000000
433/500	149/10000000
2173/2500	7443/5000000
544/625	117/1000000
1089/1250	7281/1000000
109/125	67883/5000000
1093/1250	13791/1250000
549/625	78253/10000000
2197/2500	647/1000000
441/500	37/10000000
221/250	48541/10000000
89/100	1199/5000000
557/625	12853/5000000
449/500	172577/10000000
562/625	89/10000000
2249/2500	74923/5000000
9/10	5789/5000000
2257/2500	113217/10000000
113/125	1/10000000
2269/2500	2933/400000
569/625	933/2000000
457/500	41399/10000000
229/250	29/10000000
2293/2500	229/10000000
2297/2500	7/10000000
461/500	19691/10000000
1153/1250	153/1000000
578/625	20233/2000000
1157/1250	94537/5000000
116/125	18969/1250000
2329/2500	8313/10000000
233/250	2629/250000
2333/2500	11/2500000
584/625	1/5000000
117/125	23/500000
586/625	63203/10000000
2357/2500	2969/10000000
1181/1250	16197/5000000
2377/2500	1/1000000
1189/1250	3/312500
2381/2500	44427/2000000
596/625	7153/5000000
477/500	191933/10000000
2389/2500	169/2000000
2393/2500	142717/10000000
481/500	90693/10000000
241/250	1061/2000000
121/125	3/2000000
2421/2500	1549/312500
97/100	13/625000
122/125	819/5000000
2441/2500	23133/10000000
49/50	121937/10000000
613/625	22651/1000000
1229/1250	89851/5000000
493/500	1139/1250000
1233/1250	1/10000000
617/625	122791/10000000
1237/1250	397/10000000
1241/1250	17867/2500000
2493/2500	761/2500000
1	35509/10000000
2509/2500	1/2000000
628/625	3/312500
2521/2500	124537/5000000
1261/1250	14751/10000000
101/100	213253/10000000
2533/2500	154611/10000000
509/500	19227/2000000
637/625	2649/5000000
1277/1250	11/10000000
2561/2500	10257/2000000
1289/1250	1573/10000000
2581/2500	11283/5000000
648/625	63353/5000000
1297/1250	29251/1250000
26/25	182011/10000000
2601/2500	21/5000000
521/500	2099/2500000
261/250	24407/2000000
653/625	23/625000
656/625	68413/10000000
2633/2500	333/1250000
1321/1250	8207/2500000
529/500	1/5000000
53/50	77/10000000
666/625	6331/5000000
533/500	237679/10000000
2669/2500	50151/2500000
2677/2500	14331/1000000
2689/2500	86919/10000000
269/250	419/1000000
673/625	3/5000000
2701/2500	123/10000000
541/500	11061/2500000
136/125	581/5000000
109/100	9317/5000000
1369/1250	27797/2500000
137/125	50949/2500000
2741/2500	9/5000000
1373/1250	78467/5000000
2749/2500	6491/10000000
1377/1250	63/2500000
689/625	102149/10000000
277/250	55311/10000000
2777/2500	181/1000000
557/500	1/5000000
697/625	25041/10000000
698/625	23/5000000
2809/2500	401/10000000
281/250	9359/10000000
2813/2500	47987/2500000
2817/2500	40131/2500000
113/100	112577/10000000
1417/1250	1/2000000
709/625	287/1000000
2837/2500	32683/5000000
569/500	7/1000000
2853/2500	31783/10000000
1433/1250	347/5000000
2873/2500	2511/2000000
144/125	1/10000000
577/500	1/1000000
722/625	10271/1250000
289/250	14983/1000000
724/625	57099/5000000
2897/2500	397/1000000
29/25	3/250000
1453/1250	71673/10000000
146/125	9369/2500000
117/100	1083/10000000
2929/2500	1/10000000
293/250	1/10000000
1469/1250	8023/5000000
2957/2500	217/10000000
148/125	5487/10000000
593/500	129997/10000000
2969/2500	107253/10000000
2977/2500	73543/10000000
149/125	1/5000000
1493/1250	23/156250
2989/2500	20553/5000000
2993/2500	27/10000000
601/500	1857/1000000
754/625	297/10000000
121/100	3391/5000000
3033/2500	1/2000000
1521/1250	50633/10000000
761/625	91823/10000000
3049/2500	253/1250000
61/50	34391/5000000
153/125	41361/10000000
1537/1250	2071/1000000
3077/2500	29/625000
772/625	1/2500000
773/625	3989/5000000
3109/2500	79/10000000
1557/1250	321/1250000
3121/2500	71957/10000000
5/4	59253/10000000
313/250	1/10000000
3133/2500	39223/10000000
157/125	597/10000000
629/500	4189/2000000
3161/2500	1753/2000000
317/250	99/10000000
3181/2500	73/250000
637/500	1/5000000
32/25	399/156250
1601/1250	11589/2500000
801/625	11/10000000
641/500	751/10000000
802/625	34013/10000000
1609/1250	19453/10000000
808/625	4553/5000000
3233/2500	9/625000
1621/1250	1/10000000
13/10	81/250000
653/500	1/500000
818/625	87/1000000
3281/2500	32983/10000000
657/500	2629/1000000
3293/2500	4241/2500000
1649/1250	17/1000000
3301/2500	3/10000000
661/500	8381/10000000
3321/2500	3309/10000000
832/625	7/2500000
3341/2500	1051/10000000
1681/1250	209/200000
841/625	19033/10000000
673/500	29/1250000
337/250	12917/10000000
169/125	729/1000000
3393/2500	1/312500
1697/1250	3113/10000000
853/625	943/10000000
137/100	1/5000000
1717/1250	217/10000000
689/500	12097/10000000
3449/2500	73/78125
3457/2500	2881/5000000
173/125	19/5000000
3469/2500	107/400000
697/500	959/10000000
349/250	3/10000000
701/500	123/5000000
882/625	3493/10000000
3529/2500	13/2500000
353/250	5957/10000000
884/625	2117/5000000
1773/1250	273/1250000
3557/2500	3/10000000
178/125	101/1250000
1789/1250	53/2500000
36/25	57/10000000
3613/2500	1731/5000000
3617/2500	2567/10000000
29/20	1463/10000000
1813/1250	1/2500000
3637/2500	329/5000000
3653/2500	91/5000000
914/625	1/10000000
3673/2500	3/1000000
3697/2500	1/10000000
1849/1250	899/10000000
37/25	373/2500000
1853/1250	943/10000000
929/625	477/10000000
149/100	1/10000000
373/250	157/10000000
937/625	31/10000000
377/250	1/2500000
757/500	357/5000000
3789/2500	531/10000000
3797/2500	151/5000000
3809/2500	121/10000000
153/100	11/5000000
769/500	3/10000000
3869/2500	3/10000000
968/625	163/10000000
1937/1250	287/10000000
194/125	161/10000000
389/250	57/10000000
976/625	17/10000000
1961/1250	1/10000000
986/625	1/10000000
3961/2500	37/2500000
793/500	69/10000000
3973/2500	9/2000000
797/500	9/10000000
4001/2500	1/5000000
81/50	9/5000000
1013/625	51/10000000
2029/1250	3/1250000
1017/625	1/1250000
2041/1250	3/10000000
4141/2500	3/2000000
829/500	7/10000000
4153/2500	1/5000000
1058/625	1/2000000
2117/1250	1/10000000
212/125	1/10000000
4329/2500	1/10000000
2209/1250	1/10000000

==> Valid_and_efficient_entanglement_verification_data/Fig.1_sep_n=10_data.txt <==
S | P(S|sep)
0	603/10000000
1/25	5923/10000000
2/25	14691/10000000
4/25	3901/2000000
1/5	95659/10000000
8/25	15521/1000000
9/25	5259/1250000
2/5	104317/5000000
13/25	677233/10000000
16/25	27271/5000000
17/25	270249/10000000
18/25	73959/1000000
4/5	438773/5000000
1	388943/2000000
26/25	158373/10000000
29/25	509731/10000000
32/25	62083/500000
34/25	8937/80000
41/25	1446539/10000000
2	1051/25000

==> Valid_and_efficient_entanglement_verification_data/Fig.3a_data.txt <==
M=5;n=4;
{{0.9307912412260697`, 0.00003656158440062976`}, {0.7330519304434119`,
   0.0005240493764090265`}, {0.46469143723837614`, 
  0.003611472059128873`}, {0.2346681573483455`, 
  0.015961162790008258`}, {0.09501116598654122`, 
  0.05095195319416652`}, {0.031167969935430678`, 
  0.12559897272303747`}};
M=4;n=5;
{{0.9307912412260697`, 0.00008271806125530277`}, {0.7330519304434119`,
   0.001075334796318936`}, {0.46469143723837614`, 
  0.006733250186181645`}, {0.2346681573483455`, 
  0.0271017455896874`}, {0.09501116598654122`, 
  0.07904140886862707`}, {0.031167969935430678`, 
  0.17876556236419125`}};
M=2;n=10;
{{0.9307912412260697`, 0.0031712119389339932`}, {0.7330519304434119`, 
  0.024312624865160615`}, {0.46469143723837614`, 
  0.09126043246487825`}, {0.2346681573483455`, 0.22515604766431352`}};

==> Valid_and_efficient_entanglement_verification_data/Fig.3b_data.txt <==
M=5;n=4;
{{0.20383156110547312`, 0.22435194879999978`}, {0.3411504792862797`, 
  0.13764782079999985`}, {0.35154044059259404`, 
  0.12500346879999985`}, {0.45049245303368324`, 
  0.0744260607999999`}, {0.6860924826553242`, 
  0.023848652799999964`}, {0.7285358279916628`, 
  0.016472780799999975`}, {0.930646996259942`, 0.001721036799999997`}};
M=4;n=5;
{{0.4547180297724829`, 0.10175518016330898`}, {0.6678440931305651`, 
  0.044445279287174344`}, {0.7324235572178672`, 
  0.02541995164938271`}, {0.9307747683431522`, 0.003223736071959138`}};
M=2;n=10;
{{0.7330518949522206`, 0.1867070384323596`}, {0.9307912407360532`, 
  0.04213217273354528`}};

==> Valid_and_efficient_entanglement_verification_data/Fig.4a_data.txt <==
S | P(S|ent) | P(S|sep) | In acceptance set (True/False)
[[0.00000000e+00 5.22475947e-04 4.62962959e-03 1.00000000e+00]
 [2.50000000e-01 5.56090111e-03 3.70370368e-02 0.00000000e+00]
 [5.00000000e-01 2.14177408e-02 9.87654317e-02 0.00000000e+00]
 [7.50000000e-01 3.03698979e-02 8.77914950e-02 0.00000000e+00]
 [1.00000000e+00 7.50917685e-03 3.24074073e-02 1.00000000e+00]
 [1.25000000e+00 6.46250028e-02 1.72839506e-01 0.00000000e+00]
 [1.50000000e+00 1.57720448e-01 2.30452675e-01 0.00000000e+00]
 [2.00000000e+00 5.66421092e-02 7.56172840e-02 0.00000000e+00]
 [2.25000000e+00 3.32833831e-01 2.01646091e-01 1.00000000e+00]
 [3.00000000e+00 3.22798416e-01 5.88134434e-02 1.00000000e+00]]

==> Valid_and_efficient_entanglement_verification_data/Fig.4b_data.txt <==
S | P(ent|S) | In acceptance set (True/False)
[[0.         0.01943036 0.        ]
 [0.25       0.05008483 0.        ]
 [0.5        0.1321734  0.        ]
 [0.75       0.32701623 0.        ]
 [1.         0.21084927 0.        ]
 [1.25       0.40038662 0.        ]
 [1.5        0.57784322 0.        ]
 [2.         0.59969993 0.        ]
 [2.25       0.76750502 1.        ]
 [3.         0.91650684 1.        ]]

==> Valid_and_efficient_entanglement_verification_data/Fig.4c_data.txt <==
S | P(S|ent) | P(S|sep) | In acceptance set (True/False)
[[0.26       0.01219792 0.0597204  0.        ]
 [0.58       0.030958   0.11605208 1.        ]
 [1.15       0.04127734 0.10499489 0.        ]
 [1.22       0.04204029 0.10744598 0.        ]
 [1.47       0.12356161 0.20403205 0.        ]
 [2.04       0.0411872  0.04614808 0.        ]
 [2.11       0.20456647 0.1889016  0.        ]
 [2.36       0.15331824 0.08967757 1.        ]
 [3.         0.35089292 0.08302733 1.        ]]

==> Valid_and_efficient_entanglement_verification_data/Fig.4d_data.txt <==
S | P(ent|S) | In acceptance set (True/False)
[[0.26       0.06488975 0.        ]
 [0.58       0.20897026 0.        ]
 [1.15       0.20897026 0.        ]
 [1.22       0.13003883 0.        ]
 [1.47       0.54258353 0.        ]
 [2.04       0.25228366 0.        ]
 [2.11       0.52176468 0.        ]
 [2.36       0.70834982 1.        ]
 [3.         0.8885368  1.        ]]
